No Pulsar Left Behind. I. Timing, Pulse-sequence Polarimetry, and Emission Morphology for 12 pulsars

In this paper we study a set of twelve pulsars that previously had not been characterized. Our timing shows that eleven of them are "normal" isolated pulsars, with rotation periods between 0.22 and 2.65 s, characteristic ages between 0.25 Myr and 0.63 Gyr, and estimated magnetic fields ranging from 0.05 to 3.8x 10^{12} G. The youngest pulsar in our sample, PSR~J0627+0706, is located near the Monoceros supernova remnant (SNR G205.5+0.5), but it is not the pulsar most likely to be associated with it. We also confirmed the existence of a candidate from an early Arecibo survey, PSR~J2053+1718, its subsequent timing and polarimetry are also presented here. It is an isolated pulsar with a spin period of 119 ms, a relatively small magnetic field of 5.8x10^9 G and a characteristic age of 6.7 Gyr; this suggests the pulsar was mildly recycled by accretion from a companion star which became unbound when that companion became a supernova. We report the results of single-pulse and average Arecibo polarimetry at both 327 and 1400 MHz aimed at understanding the basic emission properties and beaming geometry of these pulsars. Three of them (PSRs~J0943+2253, J1935+1159 and J2050+1259) have strong nulls and sporadic radio emission, several others exhibit interpulses (PSRs J0627+0706 and J0927+2345) and one shows regular drifting subpulses (J1404+1159).

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
